Disambiguation of One-Shot Visual Classification Tasks: A Simplex-Based Approach

The field of visual few-shot classification aims at transferring the state-of-the-art performance of deep learning visual systems onto tasks where only a very limited number of training samples are available. The main solution consists in training a feature extractor using a large and diverse dataset to be applied to the considered few-shot task. Thanks to the encoded priors in the feature extractors, classification tasks with as little as one example (or "shot'') for each class can be solved with high accuracy, even when the shots display individual features not representative of their classes. Yet, the problem becomes more complicated when some of the given shots display multiple objects. In this paper, we present a strategy which aims at detecting the presence of multiple and previously unseen objects in a given shot. This methodology is based on identifying the corners of a simplex in a high dimensional space. We introduce an optimization routine and showcase its ability to successfully detect multiple (previously unseen) objects in raw images. Then, we introduce a downstream classifier meant to exploit the presence of multiple objects to improve the performance of few-shot classification, in the case of extreme settings where only one shot is given for its class. Using standard benchmarks of the field, we show the ability of the proposed method to slightly, yet statistically significantly, improve accuracy in these settings.

==> tikz/figTest.tikz <==
\resizebox{5.4cm}{!}{%
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
\foreach \x in {1..20}{\foreach \y in {1..20}{\node[fill=color] at (\x,\y) {};}}
\node[rectangle, width=XX, height=XX, fill=XX]
\node[rectangle, width=XX, height=XX, fill=XX] at (x,y) {};
\node at (x,y) {\includegraphics[width=XX, height=XX]{path_to_image}]}
\end{pgfonlayer}
\end{tikzpicture}
}

==> tikz/tmp2.tikz <==
% This file was created with tikzplotlib v0.10.1.


\begin{tikzpicture}
\definecolor{whitesmoke240}{RGB}{240,240,240}
%\foreach \x in {1..3}{\foreach \y in {1..3}{\node[fill=color] at (\x,\y) {1};}}



\node[rectangle, scale=1, minimum width=17.8cm, minimum height=5.6cm, fill=whitesmoke240, opacity=1] at (1, 2) {};

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (-6.3,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure1858.png}}; %hasky homme
\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=green] at (-6.3,2.8) {}; %boundingbox 1858
\node[rectangle, minimum width=1cm, minimum height=1cm, draw=red] at (-6.3,3.7) {}; %boundingbox 1858




\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (-6.3,1.4) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure4767.png}}; %ant hand
\node[rectangle, minimum width=0.9cm, minimum height=0.9cm, draw=green] at (-6,0.39) {}; %boundingbox 4767
\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=red] at (-6.6,0.4) {}; %boundingbox 4767



\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (-3.4,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure3727.png}}; % lion voiture
\node[rectangle, minimum width=1.1cm, minimum height=1.1cm, draw=green] at (-3.35,2.9) {}; %boundingbox 3727
\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=red] at (-3.3,3.7) {}; %boundingbox 3727


\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (-3.4,1.4) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure3802.png}}; %lion savane
\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=green] at (-3,0.4) {}; %boundingbox 3802
\node[rectangle, minimum width=1.4cm, minimum height=1.4cm, draw=red] at (-3.85,0.37) {}; %boundingbox 3802


\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (-0.5,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure6346.png}}; %caisse + 2 hommes
\node[rectangle, minimum width=1cm, minimum height=1cm, draw=red] at (0.18,3.35) {}; %boundingbox 6346
\node[rectangle, minimum width=1.1cm, minimum height=1.1cm, draw=red] at (-1.1,3.4) {}; %boundingbox 6346
\node[rectangle, minimum width=1.15cm, minimum height=1.15cm, draw=green] at (-0.42,3.3) {}; %boundingbox 6346

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (-0.5,0.4) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure4624.png}}; % ant plant
\node[rectangle, minimum width=0.9cm, minimum height=0.9cm, draw=green] at (-0.95,0.2) {}; %boundingbox 4624
\node[rectangle, minimum width=1.2cm, minimum height=1.2cm, draw=red] at (-0.25,0.47) {}; %boundingbox 4624

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (2.4,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure3063.png}}; %hiene clair
\node[rectangle, minimum width=1cm, minimum height=1cm, draw=green] at (2.65,2.9) {}; %boundingbox 3063
\node[rectangle, minimum width=1.4cm, minimum height=1.4cm, draw=red] at (2.4,3.65) {}; %boundingbox 3063

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (2.4,0.4) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure3000.png}}; % hiene savane
\node[rectangle, minimum width=1.2cm, minimum height=1.2cm, draw=green] at (2.5,0.42) {}; %boundingbox 3000
\node[rectangle, minimum width=1.4cm, minimum height=1.4cm, draw=red] at (1.95,0.245) {}; %boundingbox 3000

%\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (5.3,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure10494.png}}; % Théâtre et micro
%\node[rectangle, minimum width=1.1cm, minimum height=1.1cm, draw=red] at (4.8,3.42) {}; %boundingbox 10494
%\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=green] at (5.7,3.4) {}; %boundingbox 10494

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (5.3,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure4014.png}}; % Lion centré
\node[rectangle, minimum width=1.2cm, minimum height=1.2cm, draw=green] at (5.2,3.25) {}; %boundingbox 10494



\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (5.3,0.4) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure1033.png}}; % crabe homme relou
\node[rectangle, minimum width=1cm, minimum height=1cm, draw=green] at (5.8,0.28) {}; %boundingbox 1033
\node[rectangle, minimum width=1.4cm, minimum height=1.4cm, draw=red] at (4.9,0.4) {}; %boundingbox 1033

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (8.2,3.3) {\includegraphics[width=2.5cm,height=2.5cm, keepaspectratio]{tikz/figures/figure2619.png}}; % snoopdog
\node[rectangle, minimum width=1.2cm, minimum height=1.2cm, draw=green] at (8.2,3.2) {}; %boundingbox 1080
%\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=red] at (8.1,3.65) {}; %boundingbox 1080

\node[rectangle, minimum width=2.5cm, minimum height=2.5cm] at (8.2,0.20) {\includegraphics[width=2.5cm,height=2.5cm, trim=0cm -4cm 0cm 0cm, clip, keepaspectratio]{tikz/figures/figure1211.png}}; % chien bien centré
\node[rectangle, minimum width=1.7cm, minimum height=1.7cm, draw=green] at (8.2,0.52) {}; %boundingbox 1820
%\node[rectangle, minimum width=1.3cm, minimum height=1.3cm, draw=red] at (8.2,0.67) {}; %boundingbox 1820


%\node[rectangle, minimum width=0.1cm, minimum height=0.1cm, fill={rgb,255:red,68; green,1; blue,84}, opacity=1]] at (0,0) {b};

%\node[rectangle, width=1cm, height=1cm, fill=blue] at (2,1) {};
%\node at (x,y) {\includegraphics[width=10, height=10]{path_to_image}]}


%\node[scale=0.16] (image1) at (rel axis cs:0.85,0.85) {\includegraphics[trim=11cm 5.5cm 0cm 0cm, clip, width=5cm]{test-000.png}};
%\node (destination1) at (axis cs:2.80657036781311, -0.909759879112244){};

%\node[rectangle, width=10cm, height=10cm, fill=red] (image2) at (1, 1) {};
%\node (destination2) at (axis cs:0.65, -2){};
\end{tikzpicture}

